From Classification to Generation: Insights into Crosslingual Retrieval Augmented ICL

The remarkable ability of Large Language Models (LLMs) to understand and follow instructions has sometimes been limited by their in-context learning (ICL) performance in low-resource languages. To address this, we introduce a novel approach that leverages cross-lingual retrieval-augmented in-context learning (CREA-ICL). By extracting semantically similar prompts from high-resource languages, we aim to improve the zero-shot performance of multilingual pre-trained language models (MPLMs) across diverse tasks. Though our approach yields steady improvements in classification tasks, it faces challenges in generation tasks. Our evaluation offers insights into the performance dynamics of retrieval-augmented in-context learning across both classification and generation domains.

==> old.txt <==
The remarkable ability to understand and follow instructions of Large Language Models (LLMs) in Natural Language Processing has often been overshadowed by their limited performance in low-resource languages such as Bangla. To address this, our paper presents a pioneering approach that utilizes cross-lingual retrieval augmented in-context learning. By strategically sourcing semantically similar prompts from high-resource language, we enable multilingual pretrained language models (MPLMs), especially the generative model BLOOMZ~\citep{muennighoff-etal-2023-crosslingual}, to effectively execute instructions across a range of Bangla tasks, encompassing both classification and generation tasks. Our extensive evaluation highlights that the cross-lingual retrieval augmented prompts bring steady improvements to MPLMs over the zero-shot performance.

\begin{figure}
    \centering
    \includegraphics[width=.7\linewidth]{pipeline.png}
    \caption{PARC pipeline using decoder-only Multilingual Pretrained Language Models.}
    \label{fig:parc_pipeline}
\end{figure}

Despite having a significant number of native speakers, Bangla remains underrepresented in the NLP arena due to linguistic intricacies, limited labeled datasets, and prevalent issues like data duplication~\citep{das2010phrase, das-gamback-2014-identifying}. Although there have been commendable strides using conventional machine learning techniques in Bangla NLP tasks, the untapped potential of the latest LLMs is evident, especially in the context of following instructions~\citep{bhowmick-jana-2021-sentiment,wahid2019cricket, Hoq2021SentimentAO}.

In the evolving landscape of in-context learning with LLMs, the concept of retrieval augmentation, which emphasizes sourcing semantically similar instructions, has gained traction~\citep{shi2023replug}. However, when it comes to multilingual in-context learning, previous works like MEGA~\citep{ahuja2023mega} often limit their scope to task instructions and lack deeper semantic insights due to their approach of random prompt selection.  In contrast, strategies like PARC~\citep{nie-etal-2023-cross} pave the way for a more comprehensive methodology, fetching semantically aligned instructions from high-resource languages.

Our work draws inspiration from these methodologies but introduces novel perspectives. While MEGA offers task-level instructions, we infuse semantic understanding into our approach. Similar to PARC, our approach is cross-lingual, ensuring a broader application spectrum. Diverging from PARC's focus on masked language models like mBERT and XLMR, as shown in Figure~\ref{fig:parc}, we venture into uncharted territories by employing larger, decoder-only multilingual pretrained language models (MPLMs) — BLOOM and BLOOMZ — to tackle Bangla NLP tasks in a generative style, with a strong focus on instruction execution~\citep{muennighoff-etal-2023-crosslingual, Scao2022BLOOMA1}.


The first stage of the pipeline uses a cross-lingual retriever that takes the input Bangla text and uses it as a query. Using semantic similarities, the retriever returns the most similar k examples from high-resource languages, either with or without their labels. If there's no label, it suggests a self-prediction step.

The second stage of the pipeline is the prompt engineering. The input Bangla text and the retrieved pattern are subjected to this process. A prefix prompt template is used to reformulate the input to facilitate the model's prediction. For decoder-only models, the answer is generated by the model directly. 
For encoder models, the answer is obtained by first mapping each label to its predefined word using the \textit{verbalizer} and then deducing the label word using mask token prediction.

By integrating cross-lingual content retrieval with prompt-guided prediction, we aim to improve the ability of MPLMs to handle low-resource languages. This synergy not only extracts rich linguistic insights from high-resource languages, but also uses them to improve performance on low-resource language tasks.




